Crowdsourced wireless spectrum anomaly detection

Automated wireless spectrum monitoring across frequency, time and space will be essential for many future applications. Manual and fine-grained spectrum analysis is becoming impossible because of the large number of measurement locations and complexity of the spectrum use landscape. Detecting unexpected behaviors in the wireless spectrum from the collected data is a crucial part of this automated monitoring, and the control of detected anomalies is a key functionality to enable interaction between the automated system and the end user. In this paper we look into the wireless spectrum anomaly detection problem for crowdsourced sensors. We first analyze in detail the nature of these anomalies and design effective algorithms to bring the higher dimensional input data to a common feature space across sensors. Anomalies can then be detected as outliers in this feature space. In addition, we investigate the importance of user feedback in the anomaly detection process to improve the performance of unsupervised anomaly detection. Furthermore, schemes for generalizing user feedback across sensors are also developed to close the anomaly detection loop.

==> figures/log_clus_ssenstrial.txt <==
0
1
2
3
(74687, 111)
(74674, 111)
(74687,)
(74674,)
(74687,)
(74674,)
(74687,)
(74674,)
(74687,)
(74674,)
Step: 0
Step: 1
Step: 2
Step: 3
Step: 4
Step: 5
Step: 6
Step: 7
Step: 8
Step: 9
Snri: 0
( 0 , 1.58 )
( 1 , 1.58 )
( 2 , 1.58 )
( 3 , 0.85 )
( 4 , 0.86 )
( 5 , 0.86 )
( 6 , 1.86 )
( 7 , 2.37 )
( 8 , 4.38 )
( 9 , 5.42 )
( 10 , 7.67 )
( 11 , 9.11 )
( 12 , 8.98 )
( 13 , 9.7 )
( 14 , 10.34 )
( 15 , 9.96 )
( 16 , 11.73 )
( 17 , 13.46 )
( 18 , 15.68 )
( 19 , 16.66 )
( 20 , 16.26 )
( 21 , 18.84 )
( 22 , 18.63 )
( 23 , 21.28 )
( 24 , 22.14 )
( 25 , 23.34 )
( 26 , 26.26 )
( 27 , 27.28 )
( 28 , 32.06 )
( 29 , 32.09 )
( 30 , 33.63 )
( 31 , 34.84 )
( 32 , 36.89 )
( 33 , 38.06 )
( 34 , 38.22 )
( 35 , 38.33 )
( 36 , 38.11 )
( 37 , 37.89 )
( 38 , 39.13 )
( 39 , 39.26 )
( 40 , 41.66 )
( 41 , 41.87 )
( 42 , 39.58 )
( 43 , 44.12 )
( 44 , 44.39 )
( 45 , 48.65 )
( 46 , 49.11 )
( 47 , 48.95 )
( 48 , 43.37 )
( 49 , 40.54 )
( 50 , 48.23 )
( 51 , 49.03 )
( 52 , 46.79 )
( 53 , 47.08 )
( 54 , 49.6 )
( 55 , 45.28 )
( 56 , 46.88 )
( 57 , 49.09 )
( 58 , 50.56 )
( 59 , 49.09 )
( 60 , 51.01 )
( 61 , 50.77 )
( 62 , 51.01 )
( 63 , 51.02 )
( 64 , 50.98 )
( 65 , 49.14 )
( 66 , 51.02 )
( 67 , 48.5 )
( 68 , 51.21 )
( 69 , 49.09 )
( 70 , 52.29 )
( 71 , 51.91 )
( 72 , 51.88 )
( 73 , 55.68 )
( 74 , 58.17 )
( 75 , 58.14 )
( 76 , 58.65 )
( 77 , 58.32 )
( 78 , 57.08 )
( 79 , 59.14 )
( 80 , 59.01 )
( 81 , 59.5 )
( 82 , 62.08 )
( 83 , 61.98 )
( 84 , 61.96 )
( 85 , 58.65 )
( 86 , 60.75 )
( 87 , 60.48 )
( 88 , 59.04 )
( 89 , 62.39 )
( 90 , 60.59 )
( 91 , 59.16 )
( 92 , 60.62 )
( 93 , 58.16 )
( 94 , 58.83 )
( 95 , 59.47 )
( 96 , 60.55 )
( 97 , 61.1 )
( 98 , 62.73 )
( 99 , 62.53 )
( 100 , 61.52 )
( 101 , 59.86 )
( 102 , 61.72 )
( 103 , 59.99 )
( 104 , 58.42 )
( 105 , 56.41 )
( 106 , 61.31 )
( 107 , 59.61 )
( 108 , 59.44 )
( 109 , 59.03 )
( 110 , 62.64 )
( 111 , 62.7 )
( 112 , 62.61 )
( 113 , 60.68 )
( 114 , 62.46 )
( 115 , 62.75 )
( 116 , 56.05 )
( 117 , 59.44 )
( 118 , 59.14 )
( 119 , 62.57 )
( 120 , 62.64 )
( 121 , 58.97 )
( 122 , 59.28 )
( 123 , 61.1 )
( 124 , 60.29 )
( 125 , 62.84 )
( 126 , 61.37 )
( 127 , 60.88 )
( 128 , 61.27 )
( 129 , 59.75 )
( 130 , 58.68 )
( 131 , 60.07 )
( 132 , 63.03 )
( 133 , 58.34 )
( 134 , 58.32 )
( 135 , 59.92 )
( 136 , 62.85 )
( 137 , 61.9 )
( 138 , 62.99 )
( 139 , 57.91 )
( 140 , 61.44 )
( 141 , 57.04 )
( 142 , 61.48 )
( 143 , 59.0 )
( 144 , 61.39 )
( 145 , 59.34 )
( 146 , 63.16 )
( 147 , 60.19 )
( 148 , 61.77 )
( 149 , 57.76 )
( 150 , 60.08 )
( 151 , 59.26 )
( 152 , 61.52 )
( 153 , 61.46 )
( 154 , 62.4 )
( 155 , 63.06 )
( 156 , 61.89 )
( 157 , 62.39 )
( 158 , 61.45 )
( 159 , 60.97 )
( 160 , 60.83 )
( 161 , 62.73 )
( 162 , 62.57 )
( 163 , 61.99 )
( 164 , 62.63 )
( 165 , 61.87 )
( 166 , 61.16 )
( 167 , 61.26 )
( 168 , 61.77 )
( 169 , 60.46 )
( 170 , 60.69 )
( 171 , 59.74 )
( 172 , 62.39 )
( 173 , 62.67 )
( 174 , 62.59 )
( 175 , 61.99 )
( 176 , 61.31 )
( 177 , 62.08 )
( 178 , 60.68 )
( 179 , 62.36 )
( 180 , 59.68 )
( 181 , 62.34 )
( 182 , 62.93 )
( 183 , 61.51 )
( 184 , 62.41 )
( 185 , 61.79 )
( 186 , 62.44 )
( 187 , 61.8 )
( 188 , 62.62 )
( 189 , 62.58 )
( 190 , 60.77 )
( 191 , 61.49 )
( 192 , 61.84 )
( 193 , 62.07 )
( 194 , 61.67 )
( 195 , 61.92 )
( 196 , 62.6 )
( 197 , 62.73 )
( 198 , 62.94 )
( 199 , 62.94 )
( 200 , 61.7 )
( 201 , 62.62 )
( 202 , 62.07 )
( 203 , 61.04 )
( 204 , 61.76 )
( 205 , 61.22 )
( 206 , 61.0 )
( 207 , 61.21 )
( 208 , 61.28 )
( 209 , 61.66 )
( 210 , 61.68 )
( 211 , 61.82 )
( 212 , 62.1 )
( 213 , 62.16 )
( 214 , 62.14 )
( 215 , 61.42 )
( 216 , 62.0 )
( 217 , 61.99 )
( 218 , 61.44 )
( 219 , 61.49 )
( 220 , 61.26 )
( 221 , 61.87 )
( 222 , 61.65 )
( 223 , 61.34 )
( 224 , 61.42 )
( 225 , 60.64 )
( 226 , 61.8 )
( 227 , 61.56 )
( 228 , 61.68 )
( 229 , 61.88 )
( 230 , 62.06 )
( 231 , 61.05 )
( 232 , 61.79 )
( 233 , 60.88 )
( 234 , 61.98 )
( 235 , 61.86 )
( 236 , 61.79 )
( 237 , 61.84 )
( 238 , 61.42 )
( 239 , 60.46 )
( 240 , 61.38 )
( 241 , 61.89 )
( 242 , 61.71 )
( 243 , 62.1 )
( 244 , 62.09 )
( 245 , 61.16 )
( 246 , 61.91 )
( 247 , 61.68 )
( 248 , 62.22 )
( 249 , 62.2 )
( 250 , 62.12 )
( 251 , 60.34 )
( 252 , 62.28 )
( 253 , 61.66 )
( 254 , 60.88 )
( 255 , 61.68 )
( 256 , 60.89 )
( 257 , 61.98 )
( 258 , 61.41 )
( 259 , 62.05 )
( 260 , 61.77 )
( 261 , 61.96 )
( 262 , 62.0 )
( 263 , 62.0 )
( 264 , 61.97 )
( 265 , 61.51 )
( 266 , 62.08 )
( 267 , 62.08 )
( 268 , 62.01 )
( 269 , 62.06 )
( 270 , 61.98 )
( 271 , 61.99 )
( 272 , 61.79 )
( 273 , 62.17 )
( 274 , 62.05 )
( 275 , 62.12 )
( 276 , 62.11 )
( 277 , 62.17 )
( 278 , 62.21 )
( 279 , 62.37 )
( 280 , 62.23 )
( 281 , 62.29 )
( 282 , 61.61 )
( 283 , 61.91 )
( 284 , 61.87 )
( 285 , 61.75 )
( 286 , 61.88 )
( 287 , 61.03 )
( 288 , 61.91 )
( 289 , 61.47 )
( 290 , 61.79 )
( 291 , 61.63 )
( 292 , 61.92 )
( 293 , 61.92 )
( 294 , 61.41 )
( 295 , 61.83 )
( 296 , 61.32 )
( 297 , 61.87 )
( 298 , 61.91 )
( 299 , 60.96 )
( 300 , 61.89 )
( 301 , 61.71 )
( 302 , 61.61 )
( 303 , 61.67 )
( 304 , 61.91 )
( 305 , 61.68 )
( 306 , 61.89 )
( 307 , 61.79 )
( 308 , 61.47 )
( 309 , 61.51 )
( 310 , 61.6 )
( 311 , 61.49 )
( 312 , 61.23 )
( 313 , 61.37 )
( 314 , 61.4 )
( 315 , 61.42 )
( 316 , 61.36 )
( 317 , 60.92 )
( 318 , 61.23 )
( 319 , 61.15 )
( 320 , 61.15 )
( 321 , 61.06 )
( 322 , 61.15 )
( 323 , 61.12 )
( 324 , 60.99 )
( 325 , 60.9 )
( 326 , 60.89 )
( 327 , 61.06 )
( 328 , 61.02 )
( 329 , 60.98 )
( 330 , 61.0 )
( 331 , 60.23 )
( 332 , 60.97 )
( 333 , 61.05 )
( 334 , 61.1 )
( 335 , 60.99 )
( 336 , 60.76 )
( 337 , 61.01 )
( 338 , 61.01 )
( 339 , 61.02 )
( 340 , 61.08 )
( 341 , 60.95 )
( 342 , 61.07 )
( 343 , 61.08 )
( 344 , 60.84 )
( 345 , 60.72 )
( 346 , 60.78 )
( 347 , 60.84 )
( 348 , 60.81 )
( 349 , 60.78 )
( 350 , 60.77 )
( 351 , 60.83 )
( 352 , 60.91 )
( 353 , 60.39 )
( 354 , 60.76 )
( 355 , 60.81 )
( 356 , 60.7 )
( 357 , 60.79 )
( 358 , 60.64 )
( 359 , 60.78 )
( 360 , 60.77 )
( 361 , 60.62 )
( 362 , 60.69 )
( 363 , 60.71 )
( 364 , 60.76 )
( 365 , 60.47 )
( 366 , 60.58 )
( 367 , 60.72 )
( 368 , 60.77 )
( 369 , 60.45 )
( 370 , 60.66 )
( 371 , 60.53 )
( 372 , 60.72 )
( 373 , 60.43 )
( 374 , 60.64 )
( 375 , 60.6 )
( 376 , 60.6 )
( 377 , 60.53 )
( 378 , 60.59 )
( 379 , 60.38 )
( 380 , 60.53 )
( 381 , 60.45 )
( 382 , 60.59 )
( 383 , 60.59 )
( 384 , 60.42 )
( 385 , 60.33 )
( 386 , 60.3 )
( 387 , 60.26 )
( 388 , 60.33 )
( 389 , 60.03 )
( 390 , 60.33 )
( 391 , 60.37 )
( 392 , 60.29 )
( 393 , 60.33 )
( 394 , 60.33 )
( 395 , 60.34 )
( 396 , 60.05 )
( 397 , 60.12 )
( 398 , 60.3 )
( 399 , 60.33 )
---------------------------------------------------------------------------
Snri: 10
( 0 , 5.03 )
( 1 , 5.03 )
( 2 , 5.03 )
( 3 , 6.2 )
( 4 , 7.95 )
( 5 , 7.95 )
( 6 , 11.24 )
( 7 , 12.88 )
( 8 , 16.48 )
( 9 , 18.82 )
( 10 , 21.21 )
( 11 , 20.79 )
( 12 , 22.45 )
( 13 , 25.36 )
( 14 , 25.49 )
( 15 , 25.36 )
( 16 , 25.62 )
( 17 , 26.17 )
( 18 , 26.55 )
( 19 , 27.35 )
( 20 , 27.25 )
( 21 , 32.88 )
( 22 , 34.4 )
( 23 , 40.55 )
( 24 , 40.46 )
( 25 , 46.03 )
( 26 , 46.22 )
( 27 , 46.2 )
( 28 , 47.9 )
( 29 , 46.43 )
( 30 , 46.23 )
( 31 , 46.67 )
( 32 , 46.56 )
( 33 , 45.22 )
( 34 , 46.76 )
( 35 , 48.29 )
( 36 , 47.84 )
( 37 , 48.15 )
( 38 , 49.39 )
( 39 , 50.01 )
( 40 , 52.44 )
( 41 , 53.2 )
( 42 , 50.25 )
( 43 , 51.36 )
( 44 , 53.87 )
( 45 , 62.29 )
( 46 , 62.51 )
( 47 , 65.85 )
( 48 , 59.55 )
( 49 , 59.14 )
( 50 , 67.28 )
( 51 , 68.6 )
( 52 , 65.04 )
( 53 , 66.9 )
( 54 , 67.35 )
( 55 , 67.18 )
( 56 , 64.5 )
( 57 , 66.43 )
( 58 , 69.36 )
( 59 , 67.72 )
( 60 , 67.86 )
( 61 , 69.45 )
( 62 , 66.57 )
( 63 , 66.04 )
( 64 , 68.95 )
( 65 , 66.47 )
( 66 , 69.17 )
( 67 , 69.24 )
( 68 , 69.74 )
( 69 , 69.88 )
( 70 , 69.1 )
( 71 , 68.68 )
( 72 , 70.04 )
( 73 , 76.89 )
( 74 , 76.36 )
( 75 , 76.91 )
( 76 , 76.89 )
( 77 , 78.1 )
( 78 , 78.56 )
( 79 , 78.37 )
( 80 , 77.23 )
( 81 , 78.52 )
( 82 , 77.61 )
( 83 , 77.21 )
( 84 , 79.31 )
( 85 , 77.33 )
( 86 , 77.93 )
( 87 , 77.43 )
( 88 , 75.94 )
( 89 , 79.63 )
( 90 , 78.69 )
( 91 , 78.11 )
( 92 , 76.69 )
( 93 , 79.14 )
( 94 , 79.46 )
( 95 , 78.33 )
( 96 , 79.2 )
( 97 , 78.49 )
( 98 , 78.12 )
( 99 , 77.83 )
( 100 , 79.71 )
( 101 , 79.73 )
( 102 , 80.13 )
( 103 , 79.08 )
( 104 , 75.76 )
( 105 , 76.73 )
( 106 , 79.58 )
( 107 , 79.35 )
( 108 , 76.1 )
( 109 , 78.99 )
( 110 , 79.6 )
( 111 , 78.08 )
( 112 , 78.71 )
( 113 , 79.15 )
( 114 , 79.02 )
( 115 , 79.67 )
( 116 , 76.82 )
( 117 , 78.53 )
( 118 , 74.9 )
( 119 , 78.64 )
( 120 , 78.5 )
( 121 , 76.8 )
( 122 , 76.09 )
( 123 , 78.6 )
( 124 , 78.58 )
( 125 , 77.01 )
( 126 , 76.94 )
( 127 , 76.49 )
( 128 , 77.77 )
( 129 , 78.08 )
( 130 , 78.54 )
( 131 , 78.83 )
( 132 , 78.87 )
( 133 , 78.72 )
( 134 , 78.73 )
( 135 , 78.92 )
( 136 , 78.74 )
( 137 , 76.25 )
( 138 , 79.06 )
( 139 , 78.88 )
( 140 , 78.32 )
( 141 , 78.22 )
( 142 , 78.94 )
( 143 , 78.76 )
( 144 , 77.5 )
( 145 , 77.83 )
( 146 , 78.76 )
( 147 , 78.63 )
( 148 , 77.95 )
( 149 , 78.56 )
( 150 , 78.78 )
( 151 , 78.83 )
( 152 , 76.54 )
( 153 , 78.48 )
( 154 , 78.9 )
( 155 , 78.46 )
( 156 , 78.02 )
( 157 , 77.12 )
( 158 , 78.53 )
( 159 , 78.01 )
( 160 , 78.69 )
( 161 , 78.71 )
( 162 , 78.55 )
( 163 , 76.92 )
( 164 , 76.55 )
( 165 , 78.91 )
( 166 , 77.02 )
( 167 , 78.72 )
( 168 , 78.84 )
( 169 , 78.15 )
( 170 , 79.34 )
( 171 , 78.53 )
( 172 , 78.76 )
( 173 , 79.33 )
( 174 , 79.28 )
( 175 , 79.37 )
( 176 , 79.0 )
( 177 , 79.42 )
( 178 , 75.75 )
( 179 , 79.71 )
( 180 , 78.36 )
( 181 , 79.69 )
( 182 , 80.02 )
( 183 , 79.27 )
( 184 , 79.66 )
( 185 , 80.08 )
( 186 , 80.07 )
( 187 , 80.16 )
( 188 , 80.19 )
( 189 , 79.15 )
( 190 , 80.01 )
( 191 , 80.28 )
( 192 , 80.08 )
( 193 , 79.82 )
( 194 , 80.14 )
( 195 , 80.19 )
( 196 , 80.32 )
( 197 , 79.91 )
( 198 , 80.29 )
( 199 , 80.12 )
( 200 , 79.51 )
( 201 , 77.9 )
( 202 , 80.44 )
( 203 , 80.26 )
( 204 , 80.03 )
( 205 , 80.01 )
( 206 , 79.77 )
( 207 , 80.16 )
( 208 , 80.1 )
( 209 , 79.68 )
( 210 , 79.35 )
( 211 , 79.84 )
( 212 , 79.78 )
( 213 , 80.23 )
( 214 , 80.27 )
( 215 , 79.0 )
( 216 , 80.16 )
( 217 , 79.2 )
( 218 , 79.91 )
( 219 , 80.2 )
( 220 , 79.89 )
( 221 , 79.53 )
( 222 , 80.01 )
( 223 , 80.17 )
( 224 , 80.16 )
( 225 , 80.22 )
( 226 , 79.97 )
( 227 , 79.79 )
( 228 , 79.64 )
( 229 , 80.11 )
( 230 , 80.21 )
( 231 , 80.13 )
( 232 , 79.97 )
( 233 , 79.71 )
( 234 , 80.19 )
( 235 , 80.16 )
( 236 , 79.82 )
( 237 , 79.94 )
( 238 , 80.35 )
( 239 , 80.41 )
( 240 , 80.35 )
( 241 , 80.34 )
( 242 , 80.19 )
( 243 , 80.69 )
( 244 , 80.73 )
( 245 , 80.7 )
( 246 , 80.75 )
( 247 , 80.8 )
( 248 , 80.84 )
( 249 , 80.72 )
( 250 , 80.46 )
( 251 , 80.45 )
( 252 , 80.56 )
( 253 , 80.13 )
( 254 , 80.65 )
( 255 , 80.69 )
( 256 , 80.64 )
( 257 , 80.63 )
( 258 , 80.58 )
( 259 , 80.71 )
( 260 , 80.05 )
( 261 , 80.47 )
( 262 , 80.73 )
( 263 , 80.42 )
( 264 , 80.2 )
( 265 , 80.7 )
( 266 , 80.29 )
( 267 , 80.31 )
( 268 , 80.31 )
( 269 , 80.8 )
( 270 , 80.73 )
( 271 , 80.77 )
( 272 , 80.42 )
( 273 , 80.97 )
( 274 , 80.71 )
( 275 , 80.91 )
( 276 , 80.72 )
( 277 , 80.95 )
( 278 , 81.01 )
( 279 , 80.98 )
( 280 , 81.02 )
( 281 , 80.54 )
( 282 , 80.99 )
( 283 , 80.79 )
( 284 , 80.79 )
( 285 , 80.63 )
( 286 , 80.99 )
( 287 , 80.9 )
( 288 , 81.09 )
( 289 , 81.05 )
( 290 , 80.82 )
( 291 , 81.05 )
( 292 , 81.06 )
( 293 , 81.09 )
( 294 , 80.78 )
( 295 , 80.89 )
( 296 , 80.94 )
( 297 , 81.04 )
( 298 , 81.09 )
( 299 , 81.08 )
( 300 , 81.05 )
( 301 , 80.75 )
( 302 , 80.55 )
( 303 , 80.73 )
( 304 , 81.03 )
( 305 , 81.05 )
( 306 , 81.11 )
( 307 , 80.9 )
( 308 , 81.13 )
( 309 , 80.81 )
( 310 , 81.05 )
( 311 , 80.93 )
( 312 , 81.13 )
( 313 , 80.94 )
( 314 , 80.88 )
( 315 , 81.11 )
( 316 , 81.04 )
( 317 , 80.94 )
( 318 , 81.12 )
( 319 , 80.63 )
( 320 , 81.04 )
( 321 , 80.96 )
( 322 , 81.1 )
( 323 , 81.07 )
( 324 , 81.1 )
( 325 , 80.75 )
( 326 , 80.89 )
( 327 , 80.95 )
( 328 , 80.87 )
( 329 , 80.93 )
( 330 , 80.92 )
( 331 , 80.94 )
( 332 , 80.84 )
( 333 , 80.76 )
( 334 , 80.99 )
( 335 , 80.85 )
( 336 , 80.91 )
( 337 , 80.91 )
( 338 , 80.91 )
( 339 , 80.89 )
( 340 , 81.0 )
( 341 , 80.92 )
( 342 , 80.99 )
( 343 , 80.71 )
( 344 , 80.97 )
( 345 , 80.89 )
( 346 , 80.94 )
( 347 , 81.01 )
( 348 , 80.97 )
( 349 , 80.95 )
( 350 , 80.92 )
( 351 , 80.84 )
( 352 , 80.96 )
( 353 , 80.95 )
( 354 , 80.84 )
( 355 , 80.95 )
( 356 , 80.66 )
( 357 , 80.82 )
( 358 , 80.56 )
( 359 , 80.91 )
( 360 , 80.92 )
( 361 , 80.78 )
( 362 , 80.84 )
( 363 , 80.66 )
( 364 , 80.88 )
( 365 , 80.9 )
( 366 , 80.92 )
( 367 , 80.93 )
( 368 , 80.82 )
( 369 , 80.91 )
( 370 , 80.75 )
( 371 , 80.68 )
( 372 , 80.65 )
( 373 , 80.66 )
( 374 , 80.7 )
( 375 , 80.72 )
( 376 , 80.7 )
( 377 , 80.65 )
( 378 , 80.73 )
( 379 , 80.64 )
( 380 , 80.44 )
( 381 , 80.62 )
( 382 , 80.54 )
( 383 , 80.54 )
( 384 , 80.53 )
( 385 , 80.49 )
( 386 , 80.34 )
( 387 , 80.37 )
( 388 , 80.53 )
( 389 , 80.23 )
( 390 , 80.52 )
( 391 , 80.56 )
( 392 , 80.49 )
( 393 , 80.51 )
( 394 , 80.53 )
( 395 , 80.53 )
( 396 , 80.5 )
( 397 , 80.5 )
( 398 , 80.32 )
( 399 , 80.53 )
---------------------------------------------------------------------------
Snri: 20
( 0 , 16.82 )
( 1 , 16.82 )
( 2 , 16.82 )
( 3 , 18.68 )
( 4 , 21.21 )
( 5 , 21.21 )
( 6 , 29.11 )
( 7 , 33.05 )
( 8 , 35.13 )
( 9 , 35.88 )
( 10 , 36.45 )
( 11 , 36.52 )
( 12 , 37.13 )
( 13 , 38.35 )
( 14 , 38.31 )
( 15 , 38.05 )
( 16 , 38.03 )
( 17 , 37.81 )
( 18 , 37.83 )
( 19 , 38.73 )
( 20 , 38.45 )
( 21 , 44.53 )
( 22 , 44.53 )
( 23 , 51.69 )
( 24 , 52.1 )
( 25 , 59.1 )
( 26 , 58.19 )
( 27 , 57.74 )
( 28 , 58.97 )
( 29 , 56.83 )
( 30 , 54.95 )
( 31 , 56.77 )
( 32 , 56.14 )
( 33 , 54.51 )
( 34 , 56.5 )
( 35 , 59.26 )
( 36 , 58.51 )
( 37 , 58.84 )
( 38 , 60.06 )
( 39 , 59.5 )
( 40 , 61.61 )
( 41 , 62.43 )
( 42 , 60.76 )
( 43 , 59.22 )
( 44 , 62.15 )
( 45 , 70.82 )
( 46 , 70.44 )
( 47 , 73.94 )
( 48 , 69.42 )
( 49 , 69.96 )
( 50 , 75.35 )
( 51 , 76.24 )
( 52 , 74.35 )
( 53 , 73.86 )
( 54 , 74.85 )
( 55 , 76.84 )
( 56 , 71.68 )
( 57 , 75.27 )
( 58 , 76.89 )
( 59 , 75.06 )
( 60 , 75.67 )
( 61 , 76.98 )
( 62 , 74.88 )
( 63 , 72.94 )
( 64 , 76.44 )
( 65 , 73.7 )
( 66 , 74.44 )
( 67 , 76.75 )
( 68 , 77.04 )
( 69 , 76.92 )
( 70 , 76.9 )
( 71 , 75.23 )
( 72 , 76.75 )
( 73 , 85.54 )
( 74 , 83.79 )
( 75 , 85.77 )
( 76 , 82.14 )
( 77 , 85.5 )
( 78 , 86.09 )
( 79 , 84.14 )
( 80 , 83.03 )
( 81 , 85.56 )
( 82 , 85.89 )
( 83 , 85.39 )
( 84 , 84.2 )
( 85 , 85.66 )
( 86 , 85.2 )
( 87 , 84.65 )
( 88 , 84.67 )
( 89 , 84.54 )
( 90 , 86.29 )
( 91 , 82.35 )
( 92 , 83.29 )
( 93 , 85.96 )
( 94 , 86.27 )
( 95 , 86.33 )
( 96 , 85.7 )
( 97 , 86.38 )
( 98 , 86.03 )
( 99 , 86.05 )
( 100 , 86.09 )
( 101 , 86.13 )
( 102 , 86.59 )
( 103 , 85.53 )
( 104 , 84.81 )
( 105 , 85.28 )
( 106 , 86.26 )
( 107 , 85.72 )
( 108 , 85.66 )
( 109 , 85.19 )
( 110 , 86.46 )
( 111 , 84.82 )
( 112 , 84.58 )
( 113 , 85.93 )
( 114 , 85.77 )
( 115 , 86.41 )
( 116 , 85.74 )
( 117 , 86.23 )
( 118 , 84.91 )
( 119 , 86.36 )
( 120 , 86.54 )
( 121 , 85.92 )
( 122 , 84.78 )
( 123 , 86.64 )
( 124 , 85.58 )
( 125 , 86.59 )
( 126 , 86.79 )
( 127 , 86.42 )
( 128 , 86.61 )
( 129 , 86.59 )
( 130 , 86.51 )
( 131 , 86.83 )
( 132 , 85.47 )
( 133 , 86.83 )
( 134 , 86.83 )
( 135 , 86.89 )
( 136 , 86.73 )
( 137 , 85.61 )
( 138 , 86.91 )
( 139 , 85.82 )
( 140 , 86.25 )
( 141 , 86.48 )
( 142 , 86.82 )
( 143 , 86.67 )
( 144 , 85.58 )
( 145 , 86.32 )
( 146 , 86.64 )
( 147 , 86.26 )
( 148 , 85.85 )
( 149 , 84.62 )
( 150 , 85.26 )
( 151 , 85.89 )
( 152 , 86.03 )
( 153 , 85.98 )
( 154 , 85.08 )
( 155 , 84.27 )
( 156 , 86.31 )
( 157 , 85.03 )
( 158 , 85.41 )
( 159 , 86.13 )
( 160 , 86.58 )
( 161 , 86.92 )
( 162 , 86.73 )
( 163 , 86.65 )
( 164 , 86.96 )
( 165 , 86.6 )
( 166 , 86.92 )
( 167 , 85.51 )
( 168 , 86.96 )
( 169 , 86.88 )
( 170 , 86.91 )
( 171 , 86.38 )
( 172 , 86.54 )
( 173 , 86.76 )
( 174 , 86.74 )
( 175 , 86.54 )
( 176 , 86.45 )
( 177 , 85.49 )
( 178 , 86.97 )
( 179 , 87.03 )
( 180 , 86.83 )
( 181 , 86.98 )
( 182 , 84.71 )
( 183 , 86.79 )
( 184 , 86.78 )
( 185 , 87.16 )
( 186 , 87.03 )
( 187 , 87.13 )
( 188 , 87.15 )
( 189 , 86.87 )
( 190 , 86.97 )
( 191 , 87.27 )
( 192 , 87.04 )
( 193 , 87.04 )
( 194 , 87.12 )
( 195 , 87.2 )
( 196 , 86.32 )
( 197 , 87.15 )
( 198 , 86.3 )
( 199 , 87.09 )
( 200 , 86.47 )
( 201 , 86.54 )
( 202 , 87.47 )
( 203 , 86.32 )
( 204 , 87.12 )
( 205 , 87.19 )
( 206 , 87.1 )
( 207 , 87.16 )
( 208 , 87.33 )
( 209 , 86.19 )
( 210 , 86.84 )
( 211 , 87.11 )
( 212 , 86.0 )
( 213 , 87.45 )
( 214 , 87.51 )
( 215 , 87.03 )
( 216 , 87.4 )
( 217 , 87.31 )
( 218 , 87.12 )
( 219 , 87.47 )
( 220 , 86.33 )
( 221 , 87.47 )
( 222 , 87.23 )
( 223 , 86.38 )
( 224 , 87.4 )
( 225 , 87.46 )
( 226 , 87.33 )
( 227 , 87.27 )
( 228 , 87.14 )
( 229 , 87.19 )
( 230 , 87.47 )
( 231 , 87.4 )
( 232 , 87.29 )
( 233 , 86.72 )
( 234 , 86.41 )
( 235 , 86.5 )
( 236 , 86.3 )
( 237 , 87.23 )
( 238 , 87.36 )
( 239 , 87.5 )
( 240 , 87.42 )
( 241 , 87.42 )
( 242 , 87.27 )
( 243 , 87.51 )
( 244 , 87.65 )
( 245 , 87.71 )
( 246 , 87.6 )
( 247 , 87.72 )
( 248 , 87.78 )
( 249 , 87.66 )
( 250 , 87.68 )
( 251 , 87.74 )
( 252 , 87.61 )
( 253 , 87.25 )
( 254 , 87.81 )
( 255 , 87.11 )
( 256 , 87.77 )
( 257 , 87.52 )
( 258 , 86.8 )
( 259 , 87.85 )
( 260 , 86.4 )
( 261 , 87.69 )
( 262 , 86.8 )
( 263 , 87.43 )
( 264 , 87.51 )
( 265 , 87.83 )
( 266 , 87.65 )
( 267 , 87.58 )
( 268 , 87.56 )
( 269 , 87.81 )
( 270 , 87.78 )
( 271 , 87.79 )
( 272 , 87.77 )
( 273 , 87.88 )
( 274 , 87.62 )
( 275 , 87.81 )
( 276 , 87.88 )
( 277 , 87.77 )
( 278 , 87.93 )
( 279 , 87.91 )
( 280 , 87.86 )
( 281 , 87.96 )
( 282 , 87.87 )
( 283 , 87.6 )
( 284 , 87.59 )
( 285 , 87.38 )
( 286 , 87.83 )
( 287 , 87.71 )
( 288 , 87.94 )
( 289 , 87.89 )
( 290 , 88.01 )
( 291 , 87.89 )
( 292 , 87.92 )
( 293 , 87.97 )
( 294 , 87.73 )
( 295 , 87.86 )
( 296 , 87.77 )
( 297 , 87.93 )
( 298 , 87.98 )
( 299 , 87.84 )
( 300 , 87.9 )
( 301 , 87.73 )
( 302 , 87.88 )
( 303 , 87.78 )
( 304 , 87.78 )
( 305 , 87.89 )
( 306 , 87.95 )
( 307 , 87.71 )
( 308 , 87.98 )
( 309 , 87.71 )
( 310 , 87.87 )
( 311 , 87.88 )
( 312 , 87.97 )
( 313 , 87.45 )
( 314 , 87.73 )
( 315 , 87.45 )
( 316 , 87.87 )
( 317 , 87.59 )
( 318 , 87.96 )
( 319 , 87.92 )
( 320 , 87.86 )
( 321 , 87.83 )
( 322 , 87.93 )
( 323 , 87.89 )
( 324 , 87.97 )
( 325 , 87.65 )
( 326 , 87.51 )
( 327 , 87.56 )
( 328 , 87.64 )
( 329 , 87.59 )
( 330 , 87.61 )
( 331 , 87.63 )
( 332 , 87.65 )
( 333 , 87.5 )
( 334 , 87.67 )
( 335 , 87.45 )
( 336 , 87.03 )
( 337 , 87.57 )
( 338 , 87.58 )
( 339 , 87.55 )
( 340 , 87.69 )
( 341 , 87.59 )
( 342 , 87.67 )
( 343 , 87.66 )
( 344 , 87.49 )
( 345 , 87.57 )
( 346 , 87.63 )
( 347 , 87.69 )
( 348 , 87.66 )
( 349 , 87.63 )
( 350 , 87.6 )
( 351 , 87.48 )
( 352 , 87.64 )
( 353 , 87.54 )
( 354 , 87.45 )
( 355 , 87.63 )
( 356 , 87.6 )
( 357 , 87.55 )
( 358 , 87.49 )
( 359 , 87.6 )
( 360 , 87.6 )
( 361 , 87.62 )
( 362 , 87.52 )
( 363 , 87.53 )
( 364 , 87.57 )
( 365 , 87.59 )
( 366 , 87.62 )
( 367 , 87.63 )
( 368 , 87.49 )
( 369 , 87.62 )
( 370 , 87.55 )
( 371 , 87.5 )
( 372 , 87.45 )
( 373 , 87.47 )
( 374 , 87.51 )
( 375 , 87.53 )
( 376 , 87.51 )
( 377 , 87.43 )
( 378 , 87.52 )
( 379 , 87.05 )
( 380 , 87.53 )
( 381 , 87.07 )
( 382 , 87.54 )
( 383 , 87.54 )
( 384 , 87.38 )
( 385 , 87.48 )
( 386 , 87.23 )
( 387 , 87.27 )
( 388 , 87.53 )
( 389 , 87.53 )
( 390 , 87.52 )
( 391 , 87.56 )
( 392 , 87.42 )
( 393 , 87.51 )
( 394 , 87.08 )
( 395 , 87.54 )
( 396 , 87.51 )
( 397 , 87.51 )
( 398 , 87.5 )
( 399 , 87.55 )
---------------------------------------------------------------------------
Perf
---------------------------------------------------------------------------
( 0 , 1.81 )
( 1 , 1.81 )
( 2 , 1.81 )
( 3 , 2.44 )
( 4 , 3.8 )
( 5 , 3.8 )
( 6 , 7.67 )
( 7 , 9.61 )
( 8 , 12.66 )
( 9 , 14.25 )
( 10 , 16.27 )
( 11 , 17.41 )
( 12 , 17.66 )
( 13 , 19.87 )
( 14 , 20.1 )
( 15 , 19.91 )
( 16 , 20.58 )
( 17 , 21.36 )
( 18 , 22.22 )
( 19 , 23.32 )
( 20 , 23.07 )
( 21 , 28.06 )
( 22 , 28.51 )
( 23 , 34.05 )
( 24 , 34.52 )
( 25 , 39.35 )
( 26 , 40.19 )
( 27 , 40.49 )
( 28 , 43.37 )
( 29 , 42.45 )
( 30 , 42.15 )
( 31 , 43.68 )
( 32 , 43.98 )
( 33 , 43.38 )
( 34 , 44.87 )
( 35 , 46.3 )
( 36 , 45.88 )
( 37 , 46.01 )
( 38 , 47.2 )
( 39 , 47.39 )
( 40 , 49.5 )
( 41 , 50.06 )
( 42 , 47.66 )
( 43 , 48.7 )
( 44 , 50.87 )
( 45 , 58.73 )
( 46 , 58.95 )
( 47 , 62.03 )
( 48 , 55.82 )
( 49 , 54.59 )
( 50 , 62.68 )
( 51 , 63.66 )
( 52 , 61.04 )
( 53 , 61.27 )
( 54 , 62.92 )
( 55 , 61.52 )
( 56 , 59.66 )
( 57 , 62.42 )
( 58 , 64.65 )
( 59 , 62.89 )
( 60 , 63.84 )
( 61 , 64.78 )
( 62 , 63.19 )
( 63 , 62.43 )
( 64 , 64.52 )
( 65 , 62.1 )
( 66 , 63.99 )
( 67 , 63.59 )
( 68 , 65.06 )
( 69 , 64.21 )
( 70 , 65.14 )
( 71 , 64.26 )
( 72 , 65.3 )
( 73 , 72.04 )
( 74 , 72.16 )
( 75 , 73.06 )
( 76 , 71.98 )
( 77 , 73.43 )
( 78 , 73.21 )
( 79 , 73.44 )
( 80 , 72.58 )
( 81 , 74.05 )
( 82 , 74.98 )
( 83 , 74.67 )
( 84 , 74.96 )
( 85 , 73.53 )
( 86 , 74.35 )
( 87 , 73.91 )
( 88 , 72.84 )
( 89 , 75.3 )
( 90 , 74.94 )
( 91 , 72.78 )
( 92 , 73.25 )
( 93 , 73.96 )
( 94 , 74.31 )
( 95 , 74.36 )
( 96 , 74.9 )
( 97 , 75.04 )
( 98 , 75.4 )
( 99 , 75.25 )
( 100 , 75.52 )
( 101 , 74.92 )
( 102 , 75.91 )
( 103 , 74.55 )
( 104 , 72.6 )
( 105 , 72.28 )
( 106 , 75.5 )
( 107 , 74.55 )
( 108 , 73.34 )
( 109 , 74.09 )
( 110 , 76.07 )
( 111 , 74.96 )
( 112 , 75.12 )
( 113 , 74.99 )
( 114 , 75.6 )
( 115 , 76.12 )
( 116 , 72.4 )
( 117 , 74.39 )
( 118 , 72.58 )
( 119 , 75.69 )
( 120 , 75.73 )
( 121 , 73.6 )
( 122 , 73.03 )
( 123 , 75.2 )
( 124 , 74.5 )
( 125 , 75.27 )
( 126 , 74.72 )
( 127 , 74.28 )
( 128 , 74.95 )
( 129 , 74.48 )
( 130 , 74.23 )
( 131 , 74.99 )
( 132 , 75.62 )
( 133 , 74.2 )
( 134 , 74.22 )
( 135 , 74.94 )
( 136 , 75.94 )
( 137 , 74.36 )
( 138 , 76.16 )
( 139 , 73.76 )
( 140 , 75.09 )
( 141 , 73.44 )
( 142 , 75.51 )
( 143 , 74.45 )
( 144 , 74.58 )
( 145 , 74.15 )
( 146 , 76.03 )
( 147 , 74.69 )
( 148 , 74.97 )
( 149 , 73.21 )
( 150 , 74.39 )
( 151 , 74.33 )
( 152 , 74.42 )
( 153 , 75.07 )
( 154 , 75.23 )
( 155 , 75.05 )
( 156 , 75.2 )
( 157 , 74.59 )
( 158 , 74.86 )
( 159 , 74.76 )
( 160 , 75.09 )
( 161 , 75.96 )
( 162 , 75.79 )
( 163 , 74.94 )
( 164 , 75.14 )
( 165 , 75.57 )
( 166 , 74.76 )
( 167 , 74.94 )
( 168 , 75.63 )
( 169 , 74.89 )
( 170 , 75.4 )
( 171 , 74.62 )
( 172 , 75.73 )
( 173 , 76.08 )
( 174 , 76.03 )
( 175 , 75.78 )
( 176 , 75.39 )
( 177 , 75.48 )
( 178 , 74.18 )
( 179 , 76.19 )
( 180 , 74.66 )
( 181 , 76.16 )
( 182 , 75.71 )
( 183 , 75.64 )
( 184 , 76.11 )
( 185 , 76.13 )
( 186 , 76.32 )
( 187 , 76.15 )
( 188 , 76.47 )
( 189 , 76.02 )
( 190 , 75.67 )
( 191 , 76.13 )
( 192 , 76.12 )
( 193 , 76.11 )
( 194 , 76.08 )
( 195 , 76.22 )
( 196 , 76.23 )
( 197 , 76.42 )
( 198 , 76.33 )
( 199 , 76.54 )
( 200 , 75.68 )
( 201 , 75.5 )
( 202 , 76.45 )
( 203 , 75.62 )
( 204 , 76.1 )
( 205 , 75.9 )
( 206 , 75.73 )
( 207 , 75.95 )
( 208 , 76.02 )
( 209 , 75.64 )
( 210 , 75.76 )
( 211 , 76.06 )
( 212 , 75.76 )
( 213 , 76.42 )
( 214 , 76.44 )
( 215 , 75.61 )
( 216 , 76.33 )
( 217 , 75.97 )
( 218 , 75.95 )
( 219 , 76.18 )
( 220 , 75.6 )
( 221 , 76.09 )
( 222 , 76.09 )
( 223 , 75.73 )
( 224 , 76.11 )
( 225 , 75.86 )
( 226 , 76.17 )
( 227 , 76.0 )
( 228 , 75.95 )
( 229 , 76.19 )
( 230 , 76.38 )
( 231 , 75.96 )
( 232 , 76.15 )
( 233 , 75.54 )
( 234 , 75.98 )
( 235 , 75.97 )
( 236 , 75.76 )
( 237 , 76.14 )
( 238 , 76.15 )
( 239 , 75.88 )
( 240 , 76.16 )
( 241 , 76.35 )
( 242 , 76.18 )
( 243 , 76.57 )
( 244 , 76.62 )
( 245 , 76.28 )
( 246 , 76.54 )
( 247 , 76.51 )
( 248 , 76.74 )
( 249 , 76.66 )
( 250 , 76.54 )
( 251 , 75.91 )
( 252 , 76.61 )
( 253 , 76.13 )
( 254 , 76.2 )
( 255 , 76.28 )
( 256 , 76.19 )
( 257 , 76.5 )
( 258 , 76.02 )
( 259 , 76.66 )
( 260 , 75.86 )
( 261 , 76.5 )
( 262 , 76.29 )
( 263 , 76.41 )
( 264 , 76.35 )
( 265 , 76.45 )
( 266 , 76.47 )
( 267 , 76.45 )
( 268 , 76.42 )
( 269 , 76.68 )
( 270 , 76.62 )
( 271 , 76.64 )
( 272 , 76.44 )
( 273 , 76.8 )
( 274 , 76.59 )
( 275 , 76.74 )
( 276 , 76.69 )
( 277 , 76.76 )
( 278 , 76.84 )
( 279 , 76.88 )
( 280 , 76.83 )
( 281 , 76.72 )
( 282 , 76.59 )
( 283 , 76.55 )
( 284 , 76.53 )
( 285 , 76.37 )
( 286 , 76.67 )
( 287 , 76.3 )
( 288 , 76.75 )
( 289 , 76.56 )
( 290 , 76.65 )
( 291 , 76.62 )
( 292 , 76.74 )
( 293 , 76.77 )
( 294 , 76.41 )
( 295 , 76.64 )
( 296 , 76.44 )
( 297 , 76.72 )
( 298 , 76.77 )
( 299 , 76.38 )
( 300 , 76.72 )
( 301 , 76.51 )
( 302 , 76.45 )
( 303 , 76.5 )
( 304 , 76.68 )
( 305 , 76.64 )
( 306 , 76.76 )
( 307 , 76.58 )
( 308 , 76.62 )
( 309 , 76.45 )
( 310 , 76.6 )
( 311 , 76.53 )
( 312 , 76.53 )
( 313 , 76.35 )
( 314 , 76.43 )
( 315 , 76.42 )
( 316 , 76.51 )
( 317 , 76.23 )
( 318 , 76.52 )
( 319 , 76.31 )
( 320 , 76.43 )
( 321 , 76.36 )
( 322 , 76.47 )
( 323 , 76.44 )
( 324 , 76.42 )
( 325 , 76.18 )
( 326 , 76.18 )
( 327 , 76.28 )
( 328 , 76.26 )
( 329 , 76.25 )
( 330 , 76.26 )
( 331 , 75.99 )
( 332 , 76.23 )
( 333 , 76.18 )
( 334 , 76.33 )
( 335 , 76.18 )
( 336 , 75.97 )
( 337 , 76.24 )
( 338 , 76.25 )
( 339 , 76.24 )
( 340 , 76.34 )
( 341 , 76.23 )
( 342 , 76.33 )
( 343 , 76.24 )
( 344 , 76.18 )
( 345 , 76.13 )
( 346 , 76.19 )
( 347 , 76.25 )
( 348 , 76.22 )
( 349 , 76.19 )
( 350 , 76.17 )
( 351 , 76.13 )
( 352 , 76.25 )
( 353 , 76.02 )
( 354 , 76.09 )
( 355 , 76.2 )
( 356 , 76.06 )
( 357 , 76.13 )
( 358 , 75.97 )
( 359 , 76.17 )
( 360 , 76.17 )
( 361 , 76.08 )
( 362 , 76.09 )
( 363 , 76.04 )
( 364 , 76.14 )
( 365 , 76.05 )
( 366 , 76.11 )
( 367 , 76.16 )
( 368 , 76.1 )
( 369 , 76.06 )
( 370 , 76.06 )
( 371 , 75.97 )
( 372 , 76.01 )
( 373 , 75.91 )
( 374 , 76.02 )
( 375 , 76.01 )
( 376 , 76.0 )
( 377 , 75.94 )
( 378 , 76.01 )
( 379 , 75.75 )
( 380 , 75.89 )
( 381 , 75.76 )
( 382 , 75.95 )
( 383 , 75.95 )
( 384 , 75.83 )
( 385 , 75.82 )
( 386 , 75.68 )
( 387 , 75.69 )
( 388 , 75.85 )
( 389 , 75.64 )
( 390 , 75.85 )
( 391 , 75.88 )
( 392 , 75.79 )
( 393 , 75.84 )
( 394 , 75.7 )
( 395 , 75.86 )
( 396 , 75.73 )
( 397 , 75.76 )
( 398 , 75.76 )
( 399 , 75.86 )

